IFUM Integrated Field Spectroscopy of Ten M104 Satellite Galaxy Candidates

We report the spectroscopic analysis of ten satellite galaxy candidates in the sphere of influence of the Sombrero galaxy (M104, NGC4594), based on data obtained with IFUM (Integral Field Units for Magellan). Based on their newly-observed recessional velocities, we confirm that nine of these candidates are satellite galaxies of M104, with one being a background dwarf galaxy. All ten dwarfs have stellar masses $2\times10^{7}\,M_{\odot}$ to $1\times10^{9}\,M_{\odot}$ and mean weighted metallicities $-1.7<\langle{[\mathrm{M/H}]}\rangle<-0.3$. Although these dwarfs are predominantly old, with stellar populations $\sim5-11\,$Gyr. However, this sample contains a local example of a low-mass "Green Pea" candidate, it exhibits extreme optical emission features and broad emission line features ($\sigma\sim250\,\mathrm{km\,s^{-1}}$) reminiscent of high-redshift Ly$\alpha$/LyC photon leaking galaxies. Using the newly-acquired recessional velocities of the nine satellites of M104, we find no evidence of coherent satellite motions unlike other nearby $L_*$ galaxy environments. Given the small sample, this results does not statistically rule out such coherent motions. There remain 60 satellite candidates of M104 for which future spectroscopy can more reliably test for such motion. Using the observed dwarf galaxies as tracers of the gravitational potential of M104, we estimate the dynamical mass of M104, $M_{dyn}=(12.4\pm6.5)\times10^{12}M_{\odot}$, and find that, making a reasonable estimate of M104's gas mass, $>90\%$ of its baryons are missing. These results agree with previous measurements of M104's dynamical mass.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
